Pathwise Random Hamiltonian Simulation

Randomized product formulas such as qDrift offer a resource-efficient alternative to deterministic Trotter--Suzuki decompositions for Hamiltonian simulation, removing their polynomial dependence on the number of Hamiltonian terms. qDrift, however, is intrinsically limited to first order in the evolution time, so its query complexity remains linear in the inverse of the target accuracy, $1/\epsilon$. We introduce Pathwise Random Hamiltonian Simulation (PRHS), which extends qDrift to arbitrary order by subdividing each time step into $M$ correlated slices, each evolving under a term sampled from a quasi-probability distribution that we construct in closed form and prove unique, with a bias decaying factorially in $M$. Optimizing jointly over the number of slices $M$ and the number of independent blocks $N$ interpolates between the standard qDrift protocol at long times and a high-precision regime where the query cost grows slower than any power of $1/\epsilon$, without requiring ancillary qubits. Numerical simulations of five molecular Hamiltonians confirm this advantage, with PRHS achieving accuracies two to four orders of magnitude beyond qDrift at equal query cost.

==> data_BeH2.csv <==
s,qdrift_error,order_m_error,norm_q1
0.05,0.00020599723019259703,0.00020599723019259703,1.0
0.07931034482758621,0.0005176452223991814,0.0005176452223991814,1.0
0.1086206896551724,0.0009691695324651813,0.0009691695324651813,1.0
0.13793103448275862,0.0015590189931859214,0.0015590189931859214,1.0
0.16724137931034483,0.002285167234953545,0.002285167234953545,1.0
0.19655172413793104,0.0015865855366789562,2.8051426209097708e-05,2.493637232339019
0.22586206896551725,0.002092366821090231,4.8811694047098334e-05,2.493637232339019
0.25517241379310346,0.0026667525944846946,7.933485458214e-05,2.493637232339019
0.28448275862068967,0.0033091306441917004,0.00012223811444130983,2.493637232339019
0.3137931034482758,0.004018817218891322,0.00018042023385120306,2.493637232339019
0.34310344827586203,0.0032150275116127735,7.11423594674718e-05,6.924586448621589
0.37241379310344824,0.0037834057856160905,9.800667098149311e-05,6.924586448621589
0.40172413793103445,0.0043968650081868755,0.0001316156395207188,6.924586448621589
0.43103448275862066,0.005055058820035674,0.00017290289421807454,6.924586448621589
0.4603448275862069,0.005757616232505628,0.00022282162175830435,6.924586448621589
0.4896551724137931,0.0049003965087318045,8.747962014043868e-06,20.200829992391224
0.5189655172413793,0.005498740897050658,1.234358300448231e-05,20.200829992391224
0.5482758620689655,0.006130465635422114,1.708185083302595e-05,20.200829992391224
0.5775862068965517,0.006795338025434912,2.32303190410006e-05,20.200829992391224
0.6068965517241379,0.007493113591797098,3.109856020792022e-05,20.200829992391224
0.6362068965517241,0.008223536239052837,4.104156792181799e-05,20.200829992391224
0.6655172413793103,0.007220089106869048,7.3137823893587055e-06,60.600541710760226
0.6948275862068964,0.007861785622448495,9.316435573696134e-06,60.600541710760226
0.7241379310344828,0.008529692732707957,1.1730913718406219e-05,60.600541710760226
0.753448275862069,0.009223631722071055,1.4613189518233698e-05,60.600541710760226
0.7827586206896552,0.009943417252120687,1.8021997132454306e-05,60.600541710760226
0.8120689655172414,0.008941386837907263,1.4657529534556346e-06,185.20030784285197
0.8413793103448276,0.009588919634042872,1.9321894977465497e-06,185.20030784285197
0.8706896551724138,0.010258045471560943,2.5217376423926005e-06,185.20030784285197
0.8999999999999999,0.010948625108573563,3.260541941631917e-06,185.20030784285197


==> data_H2.csv <==
s,qdrift_error,order_m_error,norm_q1
0.05000000000000001,0.0003451445979951713,0.0003451445979951713,1.0
0.08275862068965517,0.0009441864909545637,0.0009441864909545637,1.0
0.11551724137931034,0.0018356251387530442,0.0018356251387530442,1.0
0.1482758620689655,0.0030156354016255904,0.0030156354016255904,1.0
0.18103448275862066,0.004479153886606463,0.004479153886606463,1.0
0.21379310344827585,0.003140811922952666,6.1723171491648e-05,1.9550383819938335
0.24655172413793103,0.00416965128355714,0.00010889630069749927,1.9550383819938335
0.27931034482758615,0.005340445119093302,0.0001788466021248195,1.9550383819938335
0.31206896551724134,0.006651432109178689,0.00027779897114609854,1.9550383819938335
0.3448275862068965,0.005432662355345131,0.0001101354881162986,4.31065415871567
0.37758620689655165,0.006503497550998028,0.0001570441043155916,4.31065415871567
0.41034482758620683,0.0076675430375974605,0.00021709640121783842,4.31065415871567
0.443103448275862,0.008923798616645145,0.0002923038104804534,4.31065415871567
0.4758620689655172,0.010271187675145232,0.0003847232722674715,4.31065415871567
0.5086206896551724,0.008829031677188376,1.4956314517210884e-05,10.230126312026483
0.5413793103448276,0.00998697333075846,2.16395751579156e-05,10.230126312026483
0.5741379310344827,0.011213102561606774,3.0617777750114455e-05,10.230126312026483
0.6068965517241379,0.012506698012120086,4.246785415784691e-05,10.230126312026483
0.6396551724137931,0.011144670759051421,7.507142983028542e-06,24.97104926075434
0.6724137931034483,0.01229678312944581,9.961144171738087e-06,24.97104926075434
0.7051724137931034,0.013502663795740319,1.3017013429090889e-05,24.97104926075434
0.7379310344827585,0.01476177721132858,1.6773757638642237e-05,24.97104926075434
0.7706896551724137,0.016073565681934424,2.1337373009013175e-05,24.97104926075434
0.8034482758620688,0.014596355427098669,1.49869356615151e-06,61.96610024397152
0.8362068965517241,0.015786944682217217,2.047092270872179e-06,61.96610024397152
0.8689655172413794,0.017021266955366487,2.761098941121351e-06,61.96610024397152
0.9017241379310345,0.018298885133829615,3.680786604888693e-06,61.96610024397152
0.9344827586206896,0.01688545498547442,3.5751524285563413e-07,154.92909178212062
0.9672413793103446,0.01806359834936205,4.5748862210689967e-07,154.92909178212062
1.0,0.019278685981048458,5.79148094227537e-07,154.92909178212062


==> data_H2O.csv <==
s,qdrift_error,order_m_error,norm_q1
0.05,7.276362183289728e-05,7.276362183289728e-05,1.0
0.07931034482758621,0.00018285006028227226,0.00018285006028227226,1.0
0.10862068965517241,0.00034235538544894297,0.00034235538544894297,1.0
0.13793103448275862,0.0005507416206576587,0.0005507416206576587,1.0
0.16724137931034483,0.0008073059669022924,0.0008073059669022924,1.0
0.19655172413793104,0.0005607767576761259,1.2380498408328423e-05,1.5209754043421335
0.22586206896551728,0.0007396966709976912,2.078019295817933e-05,1.5209754043421335
0.25517241379310346,0.000942974645328789,3.291036351426434e-05,1.5209754043421335
0.28448275862068967,0.0011704279184832295,4.974468352512661e-05,1.5209754043421335
0.3137931034482758,0.0014218519768268469,7.23618126306942e-05,1.5209754043421335
0.34310344827586203,0.0011376902138506687,2.7160446128638163e-05,3.2529469254203924
0.37241379310344824,0.0013392508329410292,3.740855079185437e-05,3.2529469254203924
0.40172413793103445,0.0015569429971663935,5.022509847115227e-05,3.2529469254203924
0.43103448275862066,0.0017906765854285855,6.596367243339734e-05,3.2529469254203924
0.4603448275862069,0.0020403546765616386,8.498457777649681e-05,3.2529469254203924
0.4896551724137931,0.001736728002034673,3.669044651586181e-06,7.87318612560099
0.5189655172413793,0.0019495724519952057,5.174695214793777e-06,7.87318612560099
0.5482758620689655,0.002174475149715386,7.15810332776935e-06,7.87318612560099
0.5775862068965517,0.002411382463152888,9.73094206155785e-06,7.87318612560099
0.6068965517241379,0.0026602376347389773,1.3022371071892579e-05,7.87318612560099
0.6362068965517241,0.00292098076044339,1.7180438973353762e-05,7.87318612560099
0.6655172413793103,0.002564605063985222,3.2331151674864566e-06,19.668399050670075
0.6948275862068966,0.002793893185315507,4.117141363443502e-06,19.668399050670075
0.7241379310344828,0.003032776083233187,5.182510134424055e-06,19.668399050670075
0.753448275862069,0.0032812159166615675,6.453741361817156e-06,19.668399050670075
0.7827586206896552,0.003539172981059692,7.956536120960978e-06,19.668399050670075
0.8120689655172414,0.003182498341829953,8.179270060633587e-07,50.157753590893805
0.8413793103448276,0.003414783400421088,1.0701280764044315e-06,50.157753590893805
0.8706896551724138,0.0036550608768348026,1.3870444267640153e-06,50.157753590893805
0.8999999999999999,0.0039033029303248796,1.7820847292332462e-06,50.157753590893805


==> data_HeH+.csv <==
s,qdrift_error,order_m_error,norm_q1
0.05,0.00012681879527947642,0.00012681879527947642,1.0
0.08275862068965517,0.00034724491837530253,0.00034724491837530253,1.0
0.11551724137931034,0.0006760101492594881,0.0006760101492594881,1.0
0.1482758620689655,0.001112589751925406,0.001112589751925406,1.0
0.18103448275862066,0.0016562870347621278,0.0016562870347621278,1.0
0.21379310344827585,0.001159679595384751,0.00010459222833397952,1.610584267860327
0.24655172413793103,0.0015422784404335948,0.00016105351295687192,1.610584267860327
0.27931034482758615,0.0019793081826267062,0.00023520130570886769,1.610584267860327
0.31206896551724134,0.0024707495974305702,0.00032964991093232274,1.610584267860327
0.3448275862068965,0.002016192719793945,5.073963197173367e-05,3.5578540775088596
0.3775862068965517,0.002418582020384501,7.246553339480599e-05,3.5578540775088596
0.41034482758620683,0.002857857460073371,0.00010035224796947592,3.5578540775088596
0.443103448275862,0.0033341053629184466,0.00013537917238872133,3.5578540775088596
0.4758620689655172,0.0038474129002720294,0.00017856276065912914,3.5578540775088596
0.5086206896551724,0.0033045453135100897,1.1233733717676736e-05,8.38758406118996
0.5413793103448276,0.0037471216210593636,1.5706969980409807e-05,8.38758406118996
0.5741379310344827,0.0042180701582092755,2.155776592146389e-05,8.38758406118996
0.6068965517241379,0.004717504635020159,2.910035403037033e-05,8.38758406118996
0.6396551724137931,0.004202013376642227,4.514508082224272e-06,20.92636136120266
0.6724137931034483,0.004648741872070176,6.009178029717512e-06,20.92636136120266
0.7051724137931035,0.005118768438426675,7.879807341940033e-06,20.92636136120266
0.7379310344827585,0.005612210539681256,1.0192321932777257e-05,20.92636136120266
0.7706896551724137,0.006129185210969414,1.301894072506242e-05,20.92636136120266
0.8034482758620689,0.0055646365582519295,1.2237640642965457e-06,52.78060617530816
0.8362068965517241,0.006036225495583669,1.6448699896325835e-06,52.78060617530816
0.8689655172413793,0.006527902460784782,2.186073405514586e-06,52.78060617530816
0.9017241379310346,0.0070397794817902495,2.8749616941264067e-06,52.78060617530816
0.9344827586206896,0.006496631892054212,3.145388778354252e-07,135.91891029122732
0.9672413793103448,0.006971409721770776,4.0773869862295225e-07,135.91891029122732
1.0,0.007463933802038641,5.23517779938383e-07,135.91891029122732


==> data_LiH.csv <==
s,qdrift_error,order_m_error,norm_q1
0.05,4.199453213488613e-05,4.199453213488613e-05,1.0
0.07931034482758621,0.00010558666663537046,0.00010558666663537046,1.0
0.10862068965517241,0.0001978489414968695,0.0001978489414968695,1.0
0.13793103448275862,0.0003186063621837009,0.0003186063621837009,1.0
0.16724137931034486,0.0004676301347360528,0.0004676301347360528,1.0
0.19655172413793104,0.0003241192058891579,2.7914256925613845e-05,1.2633397315747223
0.22586206896551725,0.0004277813980517394,4.270773471075619e-05,1.2633397315747223
0.25517241379310346,0.000545703530073166,6.209179511950538e-05,1.2633397315747223
0.28448275862068967,0.0006778364720293971,8.67417419696127e-05,1.2633397315747223
0.3137931034482758,0.0008241250241721029,0.0001173502625623884,1.2633397315747223
0.34310344827586203,0.0006583191327548183,1.646077779343389e-05,2.1605547557013844
0.37241379310344824,0.0007753609180845958,2.2739054379911334e-05,2.1605547557013844
0.40172413793103445,0.0009019095136004882,3.062889078438842e-05,2.1605547557013844
0.43103448275862066,0.0010379451817366984,4.0369094287867166e-05,2.1605547557013844
0.4603448275862069,0.0011834465653870632,5.2209195472856733e-05,2.1605547557013844
0.4896551724137931,0.0010058646553589767,3.667273645286883e-06,4.431193968880492
0.5189655172413793,0.0011296809005605611,4.9784379494536115e-06,4.431193968880492
0.5482758620689655,0.0012606422573295628,6.6502210876952085e-06,4.431193968880492
0.5775862068965517,0.0013987396490893118,8.755528036229191e-06,4.431193968880492
0.6068965517241379,0.0015439633869762368,1.1377200560610706e-05,4.431193968880492
0.6362068965517241,0.0016963031529444279,1.4608733718876556e-05,4.431193968880492
0.6655172413793102,0.001487118789289272,2.1104710089364888e-06,9.82918740929263
0.6948275862068967,0.0016208283421882352,2.70061376597692e-06,9.82918740929263
0.7241379310344829,0.001760268652902481,3.417225041833654e-06,9.82918740929263
0.753448275862069,0.0019054352428265029,4.279381900409693e-06,9.82918740929263
0.7827586206896552,0.0020563233410809253,5.3077589685872535e-06,9.82918740929263
0.8120689655172414,0.0018465415393254508,5.313567819461159e-07,22.567574437247792
0.8413793103448276,0.0019821817202948146,6.924539351550074e-07,22.567574437247792
0.8706896551724138,0.0021226192189633423,8.942119403718944e-07,22.567574437247792
0.9,0.0022678522500527974,1.1449314003974095e-06,22.567574437247792


==> data_bound.csv <==
s,bound_q1
0.05,1
0.08275862068965517,1
0.11551724137931034,1
0.1482758620689655,1
0.18103448275862066,1
0.21379310344827585,3
0.24655172413793103,3
0.27931034482758615,3
0.31206896551724134,3
0.3448275862068965,10
0.3775862068965517,10
0.41034482758620683,10
0.443103448275862,10
0.4758620689655172,10
0.5086206896551724,35
0.5413793103448276,35
0.5741379310344827,35
0.6068965517241379,35
0.6396551724137931,126
0.6724137931034483,126
0.7051724137931035,126
0.7379310344827585,126
0.7706896551724137,126
0.8034482758620689,462
0.8362068965517241,462
0.8689655172413793,462
0.9017241379310345,462
0.9344827586206896,1716
0.9672413793103447,1716
1.0,1716

